A Geometrical Stability Condition for Compressed Sensing

During the last decade, the paradigm of compressed sensing has gained significant importance in the signal processing community. While the original idea was to utilize sparsity assumptions to design powerful recovery algorithms of vectors $x \in \mathbb{R}^d$, the concept has been extended to cover many other types of problems. A noteable example is low-rank matrix recovery. Many methods used for recovery rely on solving convex programs. A particularly nice trait of compressed sensing is its geometrical intuition. In recent papers, a classical optimality condition has been used together with tools from convex geometry and probability theory to prove beautiful results concerning the recovery of signals from Gaussian measurements. In this paper, we aim to formulate a geometrical condition for stability and robustness, i.e. for the recovery of approximately structured signals from noisy measurements. We will investigate the connection between the new condition with the notion of restricted singular values, classical stability and robustness conditions in compressed sensing, and also to important geometrical concepts from complexity theory. We will also prove the maybe somewhat surprising fact that for many convex programs, exact recovery of a signal $x_0$ immediately implies some stability and robustness when recovering signals close to $x_0$.

==> robustCritProof.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.4, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'robustCritProof.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{841.88974609bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.70707072)%
    \put(0,0){\includegraphics[width=\unitlength]{robustCritProof.pdf}}%
    \put(0.53403981,0.42534188){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\check{x}_0$}}}%
    \put(0.41640664,0.45621472){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$x_0$}}}%
    \put(0.32797426,0.16262388){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\hat{x}$}}}%
    \put(0.45928422,0.60657191){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$(1+\delta)x_0$}}}%
    \put(0.06810076,0.56697843){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\mathcal{D}(\norm{\cdot},x_0)$}}}%
    \put(0.35848299,0.30892108){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\tilde{h}$}}}%
    \put(0.74800657,0.32782282){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\hat{x}+\ker A$}}}%
    \put(0.44711265,0.20822627){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$h$}}}%
    \put(0.52469762,0.52262076){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\delta$}}}%
  \end{picture}%
\endgroup%


==> thetaExpansion.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.4, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'thetaExpansion.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{395.72407227bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.97688918)%
    \put(0,0){\includegraphics[width=\unitlength]{thetaExpansion.pdf}}%
    \put(0.55747442,0.66774415){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.41351129\unitlength}\raggedright $C$\end{minipage}}}%
    \put(0.66028413,0.44018951){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.82168688\unitlength}\raggedright $C^{\wedge \theta}$\end{minipage}}}%
    \put(0.2939915,0.19369832){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.51192402\unitlength}\raggedright $\theta$\end{minipage}}}%
  \end{picture}%
\endgroup%


==> tubNeigh.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.4, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'tubNeigh.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{792bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.77272727)%
    \put(0,0){\includegraphics[width=\unitlength]{tubNeigh.pdf}}%
    \put(0.10619784,0.66193224){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.15156393\unitlength}\raggedright $x_0$\end{minipage}}}%
    \put(0.12166356,0.10722892){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.39489104\unitlength}\raggedright $\set{x \ \vert \ f(x)\leq f(x_0)}$\end{minipage}}}%
    \put(0.42994738,0.70355331){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.53666425\unitlength}\raggedright $\set{x \ \vert \ \norm{Ax-b} \leq \epsilon}$\end{minipage}}}%
    \put(0.62063545,0.34554301){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.15156393\unitlength}\raggedright $x_0$\end{minipage}}}%
    \put(0.71142251,0.55676544){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.32271778\unitlength}\raggedright $x_0 + \ker A$\end{minipage}}}%
  \end{picture}%
\endgroup%

